Rational Synthesizers or Heuristic Followers? Analyzing LLMs in RAG-based Question-Answering

Retrieval-Augmented Generation (RAG) is the prevailing paradigm for grounding Large Language Models (LLMs), yet the mechanisms governing how models integrate groups of conflicting retrieved evidence remain opaque. Does an LLM answer a certain way because the evidence is factually strong, because of a prior belief, or merely because it is repeated frequently? To answer this, we introduce GroupQA, a curated dataset of 1,635 controversial questions paired with 15,058 diversely-sourced evidence documents, annotated for stance and qualitative strength. Through controlled experiments, we characterize group-level evidence aggregation dynamics: Paraphrasing an argument can be more persuasive than providing distinct independent support; Models favor evidence presented first rather than last, and Larger models are increasingly resistant to adapt to presented evidence. Additionally, we find that LLM explanations to group-based answers are unfaithful. Together, we show that LLMs behave consistently as vulnerable heuristic followers, with direct implications for improving RAG system design.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> figures/analysis_deepseek/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
deepseek/deepseek-r1-0528-qwen3-8b,0.548,0.452,0.852,1635


==> figures/analysis_gem/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
google/gemini-2.5-flash-lite,0.64,0.36,0.762,1635


==> figures/analysis_gem/summary_table.csv <==
Model,Prior Entropy,Majority Agreement,X_min (Distinct),X_min (Paraphrase),Delta CoT,Order Sensitivity
google/gemini-2.5-flash-lite,0.762,0.68,1.44,2.24,0.0,0.01


==> figures/analysis_llama/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
meta-llama/llama-3.1-70b-instruct,0.681,0.319,0.758,1635


==> figures/analysis_llama/summary_table.csv <==
Model,Prior Entropy,Majority Agreement,X_min (Distinct),X_min (Paraphrase),Delta CoT,Order Sensitivity
meta-llama/llama-3.1-70b-instruct,0.758,0.69,1.27,1.67,-0.005,0.035


==> figures/analysis_qwen/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
qwen/qwen3-32b,0.57,0.43,0.843,1635


==> figures/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
meta-llama/llama-3.1-70b-instruct,0.681,0.319,0.758,1635


==> latex/figures/analysis_deepseek/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
deepseek/deepseek-r1-0528-qwen3-8b,0.548,0.452,0.852,1635


==> latex/figures/analysis_gem/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
google/gemini-2.5-flash-lite,0.64,0.36,0.762,1635


==> latex/figures/analysis_gem/summary_table.csv <==
Model,Prior Entropy,Majority Agreement,X_min (Distinct),X_min (Paraphrase),Delta CoT,Order Sensitivity
google/gemini-2.5-flash-lite,0.762,0.68,1.44,2.24,0.0,0.01


==> latex/figures/analysis_llama/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
meta-llama/llama-3.1-70b-instruct,0.681,0.319,0.758,1635


==> latex/figures/analysis_llama/summary_table.csv <==
Model,Prior Entropy,Majority Agreement,X_min (Distinct),X_min (Paraphrase),Delta CoT,Order Sensitivity
meta-llama/llama-3.1-70b-instruct,0.758,0.69,1.27,1.67,-0.005,0.035


==> latex/figures/analysis_qwen/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
qwen/qwen3-32b,0.57,0.43,0.843,1635


==> latex/figures/exp1_baseline_table.csv <==
Model,P(Yes),P(No),Entropy,N
meta-llama/llama-3.1-70b-instruct,0.681,0.319,0.758,1635

